Spatially-Adaptive Filter Units for Deep Neural Networks

Classical deep convolutional networks increase receptive field size by either gradual resolution reduction or application of hand-crafted dilated convolutions to prevent increase in the number of parameters. In this paper we propose a novel displaced aggregation unit (DAU) that does not require hand-crafting. In contrast to classical filters with units (pixels) placed on a fixed regular grid, the displacement of the DAUs are learned, which enables filters to spatially-adapt their receptive field to a given problem. We extensively demonstrate the strength of DAUs on a classification and semantic segmentation tasks. Compared to ConvNets with regular filter, ConvNets with DAUs achieve comparable performance at faster convergence and up to 3-times reduction in parameters. Furthermore, DAUs allow us to study deep networks from novel perspectives. We study spatial distributions of DAU filters and analyze the number of parameters allocated for spatial coverage in a filter.

==> cutout.txt <==
-----------------------------------------------------------------
\section{Displaced aggregation units~\label{sec:method}}

In this section we present our method that introduces spatial focus of features and receptive field adaption to deep convolutional networks. In classic deep convolutional network we define activation map of $i$-th feature in a single layer as $Y_{i}=f(Z_{i})$ and $Z_{i}=\sum\nolimits_s W_{s}\ast X_{s}+b_{s}$, where $b_s$ is bias, $\ast$ is a convolution operation between input activations maps $X_s$ and filter weights $W_{s}$, and $f(\cdot)$ is a non-linear function, such as ReLU or sigmoid. We incorporate the properties of spatial focus into deep networks with the parametrization of filter weights $W_{s}$. We parametrize weights with a model that allows a focus on specific features in 2D plane and can adept receptive fields during learning while providing an efficient means of computing it. We model weights using a linear combination of Gaussian distributions and for efficient implementation formulate output activation map in our layer as:
%\begin{equation}
%W_{s}=\sum\nolimits_s\tilde{w}_{k}G(\theta_k),
%\end{equation} 
\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(G(\sigma) \ast X_{s})+b_{s}\right), \label{equ:fast-gauss-cnn}
\end{align} 
where $G(\sigma)$ is zero-mean Gaussian distribution with variance $\sigma$, weight value $\tilde{w}_{k}$ applied to each distribution and 2D translation operation $\mathcal{T}_{\vec{\mu}_{k}}$ with an offset $\vec{\mu}_{k}$. 
Note, that parameters $\tilde{w}_{k}$ and $\vec{\mu}_{k}$ depend on specific component index $k$, sub-feature index $s$ and feature index $i$, and should be indexed as $\tilde{w}_{k,i,j}$ and $\vec{\mu}_{k,s,i}$, however, in our notation we omit them for clarity. Parameter for variance $\sigma$ on the other hand is fixed for the whole layer. 

Our parametrization of filter weights is similar to deep compositional models of Tabernik et al.~\cite{Tabernik2016} using $W_{s}=\sum\nolimits_s\tilde{w}_{k}G(\theta_k)$ and $\theta_{k}=[\vec{\mu}_{k}, \sigma_k]$, however, our model is more efficient as it assumes several constraints. In particular, we apply constraints to offset values, forcing them to only integer values, $\vec{\mu} \in \mathbb{Z} $. We also share the same variance $\sigma_k$ between features on the same layer:

\begin{equation}
\theta_{k}=[\vec{\mu}_{k} \in \mathbb{Z},\sigma]\label{equ:param-restric}.
\end{equation}
We can then consider that Gaussian distribution $G(\theta_{k})$ is translation invariant and can therefore be written as:
\begin{align}
	G(\theta_{k}) &= G(\vec{\mu}_{k},\sigma) \\
    			  &= \mathcal{T}_{\vec{\mu}_{k}}(G(\sigma_{k})), \label{equ:gauss-trans-invariance}
\end{align}
where $\mathcal{T}_x(f,y) = f(y-x)$ is translation invariance of function $f$. By incorporating restrictions from Eq.~(\ref{equ:param-restric}) and translation invariance from Eq.~(\ref{equ:gauss-trans-invariance}) we can re-write output activation map $Y_i$ as:

\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(G(\sigma)) \ast X_{s}+b_{s}\right)\label{equ:gauss_cnn_fast_v1}.
\end{align}
Furthermore, we can consider that convolution is invariant in translation and therefore holds:
\begin{align*}
\mathcal{T}_x(f \ast g) &= \mathcal{T}_x(f) \ast g \\
					    &= f \ast \mathcal{T}_x(g),
\end{align*}
This now allows us to perform convolution operation first and then translate the convolved input based on the offset $\vec{\mu}_{k}$ as required for the $k$-th composition:
\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(\tilde{X}_{s})+b_{s}\right)\label{equ:gauss_cnn_fast_v2},
\end{align}
where $\tilde{X}_{s} = G(\sigma) \ast X_{s}$. Since $\tilde{X}_{s}$ is dependent only on sub-feature index $s$ and not on feature index $i$ or Gaussian component index $k$, we can pre-compute $\tilde{X}_{s}$ and re-use the convolved result when computing output for individual component. With offsets restricted to integer values the result for one component is only a weighted and offseted $\tilde{X}_{s}$.
% --------------------------------------------------------
 deep lerarning can learn features and important part in that are filters
%- filters influence the type of features that the network can capture and affects the network in terms of parameters and receptive field sizes
%- however, there are no generic filter types, different filters are needed for different problems
%- for classification smaller filters are needed but in dense prediction filters with larger receptive fields as prefered
%- current ConvNets cannot adapt filters to having small and large receptive fields while having other properties fixed (i.e. having the same number of parameters)
%- workarounds is dilated/atrous convolution, but this still has problems (have to predefine dilate factor, have to use multiple dilations, leads to griding artifacts)
%- we propose a novel solution by replacing current fixed filter units with displaced aggregation unit that are spatially unconstrained and can focus on specific spatial features that are important for the problem at hand
%- our contributions are:
%   - displaced aggregation unit
%   - show comperable performance on ImageNet and improved performance on PASCL VOC seg.
%   - 
%   - "spatial focus and adaptation" analysis where we show what kind of spatial distributions are needed
%   - parameter count analysis for spatial domain


%\paragraph*{Receptive field and resolution:} An important fundamental issue with the existing network models can be found in their architectural design that is intended for classification problems. In the network this is reflected in the gradual reduction of resolution in higher layers. This works great for classification problems but is not suitable for many dense prediction problems such as semantic segmentation, image restoration or 3D depth estimation {\color{red} [references]}. Addressing those problems requires finer resolution at higher layers as well as access to contextual information, therefore bigger receptive fields. In convolutional neural networks those two properties are in direct contradistinction since large receptive fields are attained through reduction of resolution. Since increasing receptive fields through larger filter sizes would quadratically inflate the number of parameters many instead addressed this problem with different workarounds such as dilated or atrous convolutions. Nevertheless, a fundamental cause for this issue remains in the deep model itself and has not been fully addressed. Workarounds are also not perfect and introduce other issues. For instance 

%\begin{itemize}
%\item not only that receptive fields are unconstrainted but they should also allow %finer control over spatial domain
%\item e.g. for some domains it is better to have weights close to center, while for others it may be better to have them far from center, deep nets should not limit itself to specific locations already at the definition of the model
%\item spatially adaptive should mean unrestricted in size as well as unrestricted in specific location (even if that means sub-pixel accuracy)
%\end{itemize}

%\paragraph*{Dimensionality of the parameter space:} A common critique of deep models is also the dimension of the parameter space, i.e., the number of learnable parameters. Deep learning models assume minimal prior structure and often require large amount of data to learn structure for good representation. But when model has equal or grater amount of learnable parameters it becomes prone to overfiting issues. For fully-connected layers this problem has been alleviated with strong regularization, dropout or by completely avoiding fully-connected layers. While in convolutional layers the amount of parameters is directly tied to the size of kernel weights and the number of channels, therefore, this issue has normally been addressed with 1x1 bottleneck layers~\cite{Lin2013,He2015a} and small kernel sizes, e.g. using 3x3 kernels~\cite{Simonyan2015}. Deeper models with max-pooling then compensated for the smaller spatial coverage of 3x3 filters. From the perspective of the parameters even smaller filters than 3x3 may be desirable since many compression techniques are still able to significantly reduce the parameter space. However, in convolutional  networks this can be achieved only at the expense of a smaller spatial coverage, which at 3x3 kernel sizes is already at a minimum of one neighboring pixel. To address this issue and reduce the parameter count even further we propose that deep neural networks should have sparse filter weights with filter sizes uncoupled from the dimensions of the parameter space. This will not only reduce the parameter space but will also enable fair experimental verification of the parameter space sizes independent of the receptive filed sizes. 

%\begin{itemize}
%\item note to myself: this should be shorter and more concise 
%\item maybe move some to related work
%\item main points should be:
%\item too many parameters in deep net
%\item different ways to address but main one is 3x3 networks
%\item this may reduce parameter size but has effect on spatial coverage
%\item we should have such property in a model that can reduce parameter size without modifying spatial coverage
%\item we should address this with features that can be spatially instead therefore using as little parameters as possible

%\end{itemize}
%\paragraph*{Robustness to occlusions:} Often overlooked issue in deep networks is a robustness to occlusions. Prior work in the literature points to a poor robustness under significant occlusions~\cite{Tabernik2015,Osherov2017a,George2017}. For instance, George et al.~\cite{George2017} showed CovnNets perform poorly when MNIST digits are occluded with noise, patches, clutter or even deletion, while Osherov and Lindenbaum~\cite{Osherov2017a} showed worse performance when ImageNet dataset is occluded with another object. While~\cite{Osherov2017a} addresses this with additional regularization, George et al.~\cite{George2017} points to a lack of structure for poor performance. In particular their hierarchical compositional model is capable of reasoning about the occluded objects and compensate for features that are occluded. In ConvNets this is a fundamental problem as features cannot be easily explained or reasoned about. We propose that features in deep networks should have a more explicit structure which allows easier interpretation and reasoning. Furthermore, we propose that a structure of deep features follows the findings of Osherov and Lindenbaum~\cite{Osherov2017a} and is focused to specific spatial regions thus eliminating the need for explicit regularization.


%\paragraph{Our contributions:} In this work we propose a novel deep network model that addresses the issues of large receptive field and large parameter spacee {\color{red} we want large RF but small parameter spac}. We incorporate two important novel properties into a basic unit of deep model to achieve this:
%\begin{itemize} 
%\setlength\itemsep{-0.2em}
%\item Spatially unconstrained and sparse convolutional filter weights.
%\item Uncoupled receptive filed sizes from the dimensions of the parameter space.
%\item A spatially focused features on a specific regions.
%\end{itemize} 
%Following the proposed properties we derive a novel convolutional layer with a spatial constraints applied to previous layer feature responses as our main contribution. Spatial constraints are introduced through a parametrization of filter weights. In particular, we parametrize filter weights as a linear combination of offseted Gaussian distributions similar to Tabernik et al.~\cite{Tabernik2016a}. Moreover, the model we propose has an efficient formulation of the filter weights parametrization. This allows our model to be used in deeper and larger network architectures as well as removes spatial constraints on filter weights. As the size of the filter weights does not have to be pre-defined we also reduce the amount of hyper-parameters. We show on AlexNet architecture that our deep model learns sparse filter weights and achieves performance comparable to classic AlexNet convolutional networks while having smaller parameter space. As our next contribution we also demonstrate that a direct benefit of an unconstrained filter weights are larger receptive fields which can improve performance on dense prediction problems such as semantic segmentation.

%\begin{itemize}
%\item our main contributions should be:
%\item propose model that can be spatially focused but adaptive
%\item show that this model is comperable on ImageNet and better on segmentation (last one should not be our main claim)
%\item spatial focus and adaptation analysis, where we show what kind of spatial distribution must a model have
%\item parameter space analysis, where we show that due to spatially focused features we can reduce number of parameters; our claim would be that deep models do not need that many parameters per filter weights and we propose a model that shows that;
%\item our claim must also be that our model can learn with reduced num of params and any other compression techniques are complementary (we can show this by removing components with small weights even on network that has already less params then ConvNet)
%\end{itemize}

%------------------------------------------------------------------------
-----------------------------------------------------------------------------
%Deep convolutional networks are achieving state-of-the-art results on many problems ranging from object classification and localization to visual tracking. However, the core architecture of such state-of-the-art models has not changed much since their inception two decades ago {\color{red} There are more layers and different non-linearities}. Newer models still rely on the architecture similar to the one introduced by LeCun~\cite{LeCun1998}, with several layers of stacked convolutions, increasingly reduced spatial resolution in higher layers and relatively small filter sizes {\color{red} To stress the small filter sizes, we can have a separate sentence}. Newer improvements {\color{red} Is Krizhevsky a newer improvement?} addressed only minor but important details that adapted the architectures for more complex visual representations. In particular, improvements in rectified linear unit~\cite{Krizhevsky2012} enabled quicker learning, while batch-normalization~\cite{Chang2015} and residual learning~\cite{He2015a} addressed  the problem of {\color{red} vanishing} gradients. Such improvements pawed {\color{red} paved} the way for expending networks in their width {\color{red} make it non-ambiguous} and depth~\cite{Simonyan2015,He2015a}, and helped solved two problems of early models: (a) it provided capacity for complex representation through additional non-linear functions, and (b) in combination with max-pooling it increased the receptive fields to capture larger objects {\color{red} larger receptive fields need a stronger justification}.

%- deep conv. nazanje velik impakt in zelo dobre za feature (1. stavek)
%- razlicni ljudje probavali razlicne arch (2. stavek)
%- najpomembnejsi del je convolucijski filter (
%- nato razlozimo zakaj so pomembni, na kaj vse vplivajo
---------------------------------------------------------------------
Deep convolutional networks have become a prevalent method for learning visual features {\color{red} [references]}. An integral part in deep feature learning are convolutional filters, whose definition, particularly through the number of parameters and the size of the available receptive fields,  directly influences the type of features that a network can capture. Different filter characteristics may be suitable for different problems. For example, for classification smaller filters are sufficient as appropriate receptive field size is provided through reduced resolution at higher layers~\cite{Simonyan2015}. On the other hand, dense prediction problems need higher resolution to obtain detailed object boundary border~\cite{Long2015,Chen2014} and, thus, small filters may not be sufficient to provide adequate receptive field sizes. This directly changes the requirements for filter properties to having larger receptive fields~\cite{Chen2017,Yu2015,Yu2017}.

Current deep convolutional networks will have difficulty adapting filter properties of the same model to small receptive fields for one problems and larger one for other problems while leaving other properties to their optimal settings. In particular, to adjust filters for larger receptive fields the current filter by definition relates that to increased parameter count. A rectangular windowed filter increases parameter count quadratically, thus significantly increasing chances for overfitting. This issue directly stems from the definition of filters which in current deep convolutional networks defines filter as a rectangular window of weights where each learnable unit is a single pixel value in the filter. 

Others have partially addressed this issue with dilated or atrous convolution~\cite{Yu2015,Yu2017}. Dilated convolution inflates the kernel with a predefined factor, therefore, to achieve appropriate spatial coverage filters need to be applied repeatedly with different dilation factors that are hand-selected~\cite{Chen2014,Chen2017}. This not only adds hyper-parameters but more importantly increases the number of learnable filter weights used with different dilate factors. Properly selecting dilation factors can also be difficult as different problems may require different spatial distribution of weights. Other issues have also been observed such as griding artifacts~\cite{Yu2017} that have to be addressed with appropriate max-pooling layers. Although dilation mitigates the issue of parameters for larger receptive field the underlaying problem still remains in the definition of the filter. To fully address this issue the definition of filter should be replaced with one that decouples the parameter count from the receptive field size.

In this work we propose a novel formulation of a convolutional filter using a displaced aggregation units. We define a filter as a linear combination of one or more units and propose that rigid pixel level units from rectangular windowed filter design are replaced with units that aggregate features from spatially local neighborhood and have a particular spatial displacement that is fully unconstrained. Our proposed displaced aggregation units have several novel properties. As displacement of a unit is unconstrained we allow units to move to positions that are needed for the problem at hand. This effectively achieves adaptation of receptive filed sizes to any given problem. Second, each proposed unit can replace multiple units from classic filter as they aggregate local neighborhood of a feature. When combined with unconstrained positioning to locations important for the problem we enable more efficient allocation of parameters as compared to standard network where units are fixed. Lastly, by using explicit displacement of a unit instead of implicit location as in standard filter we uncouple the parameter count from the size of the receptive fields and allow network to learn appropriate receptive fields without additional parameter count.

Contribution of this paper are "?several-folded?". First, we show how a displaced aggregation units can be implemented with the parametrization of filter weights using Gaussian distributions. We also show that displacement of our proposed units can be learned with gradient descend and back-propagation as they are fully differentiable. Next, we demonstrate our model on classification problem where we achieve comparable results to classic ConvNets, however, we achieve that at a significantly reduced parameter count. We also demonstrate our model on semantic segmentation problem. Furthermore, our unique filter design allows us to perform several experimental analysis that have not been done before. As our model can fully learn unit displacements in a sub-pixel accuracy we can measure spatial distribution of our filters and can provide more insight into how units of a filter should be spatially distributed. Lastly, we analyze how important is the allocation of parameters per a single filter by varying the parameter count allocated for a filter. This type of parameter analysis has not been possible before as classic convolutional networks have always impaired receptive field size when varying per-filter parameter count. We show that 3 to 4-times less parameters per filter are needed compared to ConvNets to achieve comparable performance. 

The remainder of this paper is structured as follows: in Section~\ref{sec:related-work} we present several related works, in Section~\ref{sec:method} we present our method in more detail and in Section~\ref{sec:eval} we evaluate our method on classification and semantic segmentation. In Section~\ref{sec:spatial-analysis} we then present our analysis on spatial distribution of filter units and in Section~\ref{sec:param-analysis} we show our analysis on per-filter parameter count. We conclude with a discussion in Section~\ref{sec:conclusion}
--------------------------------------------------------------------
